Learning to Support: Exploiting Structure Information in Support Sets for One-Shot Learning

Deep Learning shows very good performance when trained on large labeled data sets. The problem of training a deep net on a few or one sample per class requires a different learning approach which can generalize to unseen classes using only a few representatives of these classes. This problem has previously been approached by meta-learning. Here we propose a novel meta-learner which shows state-of-the-art performance on common benchmarks for one/few shot classification. Our model features three novel components: First is a feed-forward embedding that takes random class support samples (after a customary CNN embedding) and transfers them to a better class representation in terms of a classification problem. Second is a novel attention mechanism, inspired by competitive learning, which causes class representatives to compete with each other to become a temporary class prototype with respect to the query point. This mechanism allows switching between representatives depending on the position of the query point. Once a prototype is chosen for each class, the predicated label is computed using a simple attention mechanism over prototypes of all considered classes. The third feature is the ability of our meta-learner to incorporate deeper CNN embedding, enabling larger capacity. Finally, to ease the training procedure and reduce overfitting, we averages the top $t$ models (evaluated on the validation) over the optimization trajectory. We show that this approach can be viewed as an approximation to an ensemble, which saves the factor of $t$ in training and test times and the factor of of $t$ in the storage of the final model.

==> sse_large.tikz <==
\begin{tikzpicture}  	
  \draw (-1.1, 3.0) node[anchor=east,circle](A11){$(\widetilde{x}_{i1})$};
  \draw (-1.1, 2.3) node[anchor=east,circle](A21){$(\widetilde{x}_{i2})$};
  \draw (-1, 1.8) node[circle](A31){$\vdots$};
  \draw (-1.1, 1.2) node[anchor=east,circle](A41){$(\widetilde{x}_{iK})$};

  \draw (0.2, 1.8) node[anchor=east,circle](A31){$\vdots$};
  \draw (1.7, 1.8) node[anchor=east,circle](A31){$\vdots$};

  \draw (-1, 3.0) node[neuron, draw, text width=0.05cm, minimum height=0.25cm](A1){};
  \draw (-1, 2.3) node[neuron, draw, text width=0.05cm, minimum height=0.25cm](A2){};
  \draw (-1, 1.2) node[neuron, draw, text width=0.05cm, minimum height=0.25cm](A4){};

  
  \draw (0.0, 3.0) node[anchor=center,Conv_embedding,draw, rounded corners=2mm, text width=2cm, align=left](B1){Conv1D(10,3)  \\BN \\ReLU}; 

  \draw (1.5, 3.0) node[anchor=center,Conv_embedding,draw, rounded corners=2mm,  text width=2cm, align=left](C1){Conv1D(10,3)  \\BN \\ReLU}; 

  \draw (3, 2.1) node[anchor=center,Conv_embedding,draw, rounded corners=2mm,  text width=2cm, align=left](D1){Conv1D(10K,1)}; 

  \draw (4, 3) node[neuron, draw, text width=0.05cm, minimum height=0.25cm](E1){};
  \draw (4.6, 3) node[anchor=east,circle](E11){$(\widehat{x}_{i1})$};

    \draw [->] (A1.east) -- (B1.west);
    \draw [->] (B1.east) -- (C1.west);
    \draw [->] (C1.east) -- (D1.west);
    \draw [->] (D1.east) -- (E1.west);

  \draw (0.0, 2.3) node[anchor=center,Conv_embedding,draw, rounded corners=2mm, text width=2cm, align=left](B2){Conv1D(10,3)  \\BN \\ReLU}; 

  \draw (1.5, 2.3) node[anchor=center,Conv_embedding,draw, rounded corners=2mm,  text width=2cm, align=left](C2){Conv1D(10,3)  \\BN \\ReLU}; 
  \draw [->] (A2.east) -- (B2.west);
  \draw [->] (B2.east) -- (C2.west);
  \draw [->] (C2.east) -- (D1.west);

  \draw (0.0, 1.2) node[anchor=center,Conv_embedding,draw, rounded corners=2mm,text width=2cm, align=left](B2){Conv1D(10,3) \\BN \\ReLU}; 

  \draw (1.5, 1.2) node[anchor=center,Conv_embedding,draw, rounded corners=2mm, text width=2cm, align=left](C2){Conv1D(10,3) \\BN \\ReLU}; 

  \draw (4, 1.2) node[neuron, draw, text width=0.05cm, minimum height=0.25cm](E2){};
  \draw (4.6, 1.2) node[anchor=east,circle](E21){$(\widehat{x}_{iK})$};

    \draw [->] (A4.east) -- (B2.west);
    \draw [->] (B2.east) -- (C2.west);
    \draw [->] (C2.east) -- (D1.west);
    \draw [->] (D1.east) -- (E2.west);
 
  \draw (4, 2.3) node[neuron, draw, text width=0.05cm, minimum height=0.25cm](O2){};
  \draw (4.6, 2.3) node[anchor=east,circle](O21){$(\widehat{x}_{i2})$};

  \draw [->] (D1.east) -- (O2.west);
 
  \draw (4, 1.8) node[circle, text width=0.05cm, minimum height=0.25cm](){$\vdots$};

\end{tikzpicture}

